Forecasting with Economic News

The goal of this paper is to evaluate the informational content of sentiment extracted from news articles about the state of the economy. We propose a fine-grained aspect-based sentiment analysis that has two main characteristics: 1) we consider only the text in the article that is semantically dependent on a term of interest (aspect-based) and, 2) assign a sentiment score to each word based on a dictionary that we develop for applications in economics and finance (fine-grained). Our data set includes six large US newspapers, for a total of over 6.6 million articles and 4.2 billion words. Our findings suggest that several measures of economic sentiment track closely business cycle fluctuations and that they are relevant predictors for four major macroeconomic variables. We find that there are significant improvements in forecasting when sentiment is considered along with macroeconomic factors. In addition, we also find that sentiment matters to explains the tails of the probability distribution across several macroeconomic variables.

==> Tables/table_insample_horizon=1.txt <==

Significance of Sentiment Measures (t-stat)
======================================================================================================================================================
term          tense  GDP.uni GDP.cfnai GDP.lasso INDPRO.uni INDPRO.cfnai INDPRO.lasso PAYEMS.uni PAYEMS.cfnai PAYEMS.lasso CPI.uni CPI.cfnai CPI.lasso
------------------------------------------------------------------------------------------------------------------------------------------------------
OUTPUT       future   0.98     0.24                 2.49        2.51                     0.83       -1.11                   1.04     0.95             
OUTPUT         NAN    -0.26    -1.15                2.84        2.00                     1.77        0.05                   0.94     0.69             
OUTPUT        past    4.49     0.27                 5.74        3.10         3.26        3.53       -0.81                   1.28     2.26             
OUTPUT       present  3.93     0.17                 5.93        3.06                     4.14        0.74                   1.51     1.13             
MONPOL       future   4.90     0.36                 5.43        0.89                     5.21        0.88                   1.02     0.48             
MONPOL         NAN    2.38     -0.36                2.13       -0.72                     3.65        1.43                   3.33     2.34      2.56   
MONPOL        past    2.24     -0.85                3.31        0.09                     3.41        2.06                   2.03     2.28             
MONPOL       present  5.18     0.77                 5.29        1.18                     5.92        0.64                   2.61     1.64             
ECONOMY      future   2.86     -0.38                2.27        0.26                     2.18       -0.11                   -0.34    -0.44            
ECONOMY        NAN    3.89     0.37                 3.95       -0.02                     4.83        3.18                   -0.70    -1.09            
ECONOMY       past    4.89     0.62                 4.17       -0.45                     4.30        5.86         4.53      0.80     0.75             
ECONOMY      present  4.93     -0.42                4.78        0.76                     4.34        1.31                   0.04     -0.28            
INFLATION    future   -1.56    1.22                -1.85        1.63                    -3.49       -1.84                   0.40     0.59             
INFLATION      NAN    -1.03    -0.28               -1.28        0.62                    -1.34        0.38                   -2.27    -1.58     -1.69  
INFLATION     past    -0.50    -0.16               -2.09       -0.24                    -3.10        0.05                   -2.10    -2.00            
INFLATION    present  -2.51    -1.82     -1.82     -1.63       -0.52                    -1.38        0.64                   -1.65    -1.46            
UNEMPLOYMENT future   0.93     -1.70                1.71       -1.68                     5.58        2.70                   0.46     0.24             
UNEMPLOYMENT   NAN    1.75     0.54                -0.15       -3.17        -3.40        2.66        1.89                   0.67     0.53             
UNEMPLOYMENT  past    2.92     -0.41                2.46       -1.28                     3.26        3.68                   0.33     0.16             
UNEMPLOYMENT present  3.00     -1.95                2.36       -2.48                     4.38        5.64         4.80      0.21     -0.10            
FINSECTOR    future   1.40     -1.47                1.68       -1.18                     1.78       -0.38                   2.26     2.11             
FINSECTOR      NAN    1.61     -2.18                2.80       -0.26                     2.54        1.61                   1.84     1.61             
FINSECTOR     past    2.40     -1.46                1.28       -1.10                     2.14        1.03                   2.84     2.26      2.63   
FINSECTOR    present  3.15     -1.91                2.13       -0.79                     2.65        0.51                   2.41     1.98             
PC1                   5.11     -0.75                4.62       -0.18                     4.97        2.53         2.53      2.04     1.67      1.97   
PC2                   0.44     -2.09     -2.09      0.16       -1.56                     0.80        0.78                   1.03     0.97             
PC3                   1.50     0.59                 1.62        0.83                     1.79        1.77                   -2.43    -3.00     -2.78  
PC4                   0.55     0.51                -1.48       -3.89        -3.89        1.41        3.47                   -1.90    -1.89            
PC5                   -1.14    0.64                -0.65        1.48                    -2.05       -1.46                   -0.84    -0.55            
PC6                   -0.25    0.07                -0.87       -0.84                    -0.26        0.57                   3.02     2.59             
------------------------------------------------------------------------------------------------------------------------------------------------------
Information available 1 day before release                                                                                                            


==> Tables/table_insample_horizon=120.txt <==

Significance of Sentiment Measures (t-stat)
======================================================================================================================================================
term          tense  GDP.uni GDP.cfnai GDP.lasso INDPRO.uni INDPRO.cfnai INDPRO.lasso PAYEMS.uni PAYEMS.cfnai PAYEMS.lasso CPI.uni CPI.cfnai CPI.lasso
------------------------------------------------------------------------------------------------------------------------------------------------------
OUTPUT       future   0.54     0.08                 1.83        1.70                     1.81        0.96                   1.39     1.77             
OUTPUT         NAN    -0.18    -1.10                0.79        0.41                     1.85        1.25                   -0.53    -0.77            
OUTPUT        past    3.07     1.04                 3.60        2.97         1.98        3.12        1.06                   1.33     1.16             
OUTPUT       present  1.85     -0.82                2.97        2.31                     3.59        2.58                   0.94     0.70             
MONPOL       future   1.73     0.51                 3.40        1.61                     4.58        1.29                   -0.17    -0.43            
MONPOL         NAN    0.49     -1.19                0.75       -0.15                     2.22        0.48                   2.53     1.93      1.52   
MONPOL        past    1.72     0.29                 2.57        2.06                     3.02        2.53                   1.85     1.45             
MONPOL       present  1.27     -0.94                2.35        1.25                     3.59        1.15                   1.26     0.69             
ECONOMY      future   2.33     1.48                 2.98        3.55                     3.00        3.75                   0.46     0.18             
ECONOMY        NAN    2.40     1.52                 1.87        1.32                     2.97        2.38                   0.49     0.23             
ECONOMY       past    1.57     -0.51                2.51        1.95                     4.18        3.92         2.08      0.96     0.34             
ECONOMY      present  3.22     1.69      1.49       4.05        3.39         4.42        4.60        4.22         3.40      0.80     0.40             
INFLATION    future   -0.72    0.38                -1.20       -0.73                    -2.32       -1.35                   -0.49    -0.41            
INFLATION      NAN    -0.91    -0.85               -1.07       -0.51                    -0.25        0.82                   -0.02    0.08             
INFLATION     past    -1.19    -0.15               -1.28       -0.63                    -1.93        0.01                   -0.17    0.01             
INFLATION    present  0.06     0.38                 0.39        0.65                    -0.25        0.80                   0.44     0.69             
UNEMPLOYMENT future   1.41     -0.62                0.88       -0.15                     5.09        1.71                   0.52     0.24             
UNEMPLOYMENT   NAN    0.78     -0.18               -0.93       -1.33                     1.99        0.30                   1.12     1.02             
UNEMPLOYMENT  past    2.85     1.99      1.71       1.73        0.68                     3.25        3.03                   0.51     0.09             
UNEMPLOYMENT present  1.54     -1.20                0.88       -0.29                     3.36        2.98                   0.49     0.08             
FINSECTOR    future   1.53     0.69                 1.64        1.36                     1.88        0.90                   2.60     2.56             
FINSECTOR      NAN    2.47     1.30                 2.44        1.52                     4.30        2.61                   2.68     3.05             
FINSECTOR     past    1.53     1.00                 1.14        1.05                     1.73        1.29                   2.93     2.37      1.47   
FINSECTOR    present  2.15     0.81                 1.66        1.44         0.85        2.13        1.36                   3.79     3.06      0.77   
PC1                   2.69     0.48                 2.93        2.20         3.54        4.19        2.91         2.91      2.29     1.65      2.13   
PC2                   1.09     1.05                 0.40        0.36                     0.87        1.00                   2.19     1.95      2.35   
PC3                   1.62     0.63                 1.69        1.77                     2.27        3.31                   -1.66    -1.96            
PC4                   -1.47    -1.79               -2.36       -2.34        -2.75       -0.01       0.002                   -1.81    -1.83            
PC5                   -0.99    0.17                 0.52        1.06                    -0.73        0.73                   0.16     0.30             
PC6                   -1.62    -1.84     -1.84     -2.60       -2.54                    -2.23       -2.41                   1.95     2.25             
------------------------------------------------------------------------------------------------------------------------------------------------------
Information available 120 day before release                                                                                                          


==> Tables/table_insample_horizon=210.txt <==

Significance of Sentiment Measures (t-stat)
======================================================================================================================================================
term          tense  GDP.uni GDP.cfnai GDP.lasso INDPRO.uni INDPRO.cfnai INDPRO.lasso PAYEMS.uni PAYEMS.cfnai PAYEMS.lasso CPI.uni CPI.cfnai CPI.lasso
------------------------------------------------------------------------------------------------------------------------------------------------------
OUTPUT       future   0.33     -0.01                0.91        1.50                     1.32        0.84                   1.69     2.13             
OUTPUT         NAN    -1.73    -2.24     -2.36     -1.72       -1.94                     0.38       -0.93                   -0.02    -0.01            
OUTPUT        past    3.30     3.19                 2.12        3.13                     3.30        0.70                   1.22     1.66             
OUTPUT       present  1.98     1.14                 1.89        2.13                     3.48        2.04                   1.15     1.07             
MONPOL       future   2.26     1.52                 1.24        1.08                     3.33        1.19                   -1.05    -0.69            
MONPOL         NAN    0.23     -0.42               -0.34       -0.76                     1.69       -0.11                   2.23     1.61             
MONPOL        past    2.19     1.34                 1.52        1.29                     2.70        1.89                   1.99     1.76             
MONPOL       present  0.73     -0.04                0.49        0.23                     2.37        0.38                   1.58     1.39             
ECONOMY      future   2.01     1.70                 2.30        2.38         1.04        3.11        3.22         1.79      0.11     0.03             
ECONOMY        NAN    1.55     1.20                 0.96        0.76                     2.49        1.84                   0.39     0.41             
ECONOMY       past    1.30     0.55                 1.21        1.15                     3.97        3.25                   1.04     0.64             
ECONOMY      present  3.66     3.06      4.68       2.55        2.48         2.09        4.42        3.57         2.93      0.21     0.17             
INFLATION    future   -1.55    -1.34               -1.13       -0.90                    -2.10       -1.11                   1.38     1.39             
INFLATION      NAN    -0.48    -0.44               -0.01        0.09                     0.20        0.82                   -0.33    -0.35            
INFLATION     past    -0.85    -0.44                1.08        1.35                    -0.67        0.98                   -2.20    -2.15            
INFLATION    present  0.23     0.39                 0.27        0.34                     0.21        1.00                   1.88     1.87      1.78   
UNEMPLOYMENT future   -0.01    -0.59                1.00        0.68                     4.17        1.05                   0.08     0.08             
UNEMPLOYMENT   NAN    0.49     0.12                -1.30       -1.54                     0.82       -0.63                   -0.13    -0.18            
UNEMPLOYMENT  past    1.12     0.44                 0.59        0.12                     3.53        0.58                   0.14     0.23             
UNEMPLOYMENT present  1.39     0.63                 0.31       -0.08                     2.90        1.62                   -0.13    -0.15            
FINSECTOR    future   1.89     1.71      1.52       1.17        1.17                     2.08        1.02                   2.75     2.62      1.09   
FINSECTOR      NAN    1.86     1.38                 1.33        1.36                     4.54        2.55                   2.42     1.48             
FINSECTOR     past    1.28     1.05                 0.85        0.69                     1.61        0.97                   2.81     2.15      2.19   
FINSECTOR    present  2.37     1.87                 1.28        1.26                     2.03        1.10                   3.08     2.28             
PC1                   2.61     1.71      2.88       1.42        1.29         1.71        3.59        2.13         2.13      1.96     1.36      2.18   
PC2                   1.01     1.04                 0.70        0.73                     0.91        0.93                   2.04     1.75      1.93   
PC3                   1.60     1.14                 1.74        1.65                     2.30        2.73                   -1.55    -1.63     -1.54  
PC4                   -1.77    -1.87     -2.40     -2.37       -2.36        -2.75       -0.55       -0.58                   -3.09    -3.38     -3.48  
PC5                   -0.12    0.32                 0.95        0.97                     0.22        1.24                   0.68     0.67             
PC6                   -1.29    -1.09               -2.68       -2.61                    -2.67       -2.63                   2.11     1.89      2.17   
------------------------------------------------------------------------------------------------------------------------------------------------------
Information available 210 day before release                                                                                                          


==> Tables/table_insample_horizon=30.txt <==

Significance of Sentiment Measures (t-stat)
======================================================================================================================================================
term          tense  GDP.uni GDP.cfnai GDP.lasso INDPRO.uni INDPRO.cfnai INDPRO.lasso PAYEMS.uni PAYEMS.cfnai PAYEMS.lasso CPI.uni CPI.cfnai CPI.lasso
------------------------------------------------------------------------------------------------------------------------------------------------------
OUTPUT       future   0.41     -0.75                2.69        2.96                     1.01       -0.54                   -0.02    -0.12            
OUTPUT         NAN    0.80     -1.02                2.78        2.37                     1.49        0.16                   2.00     1.79             
OUTPUT        past    3.71     0.49                 6.12        4.15         3.77        3.90        0.85                   1.80     2.83             
OUTPUT       present  3.70     -0.17                6.39        3.88                     3.90        1.43                   1.51     1.39             
MONPOL       future   3.13     0.87                 6.26        2.63                     5.29        1.15                   1.81     1.02             
MONPOL         NAN    2.33     -0.03                2.18        0.21                     3.46        1.03                   3.44     2.63      2.76   
MONPOL        past    2.11     -1.10                3.38        1.25                     3.09        2.52                   2.42     2.39             
MONPOL       present  4.03     0.07                 5.50        2.44                     4.98        0.87                   2.86     2.04             
ECONOMY      future   2.46     0.23                 2.91        2.26                     2.56        2.03                   0.28     0.01             
ECONOMY        NAN    3.67     0.27                 3.36        0.89                     4.25        4.34                   -0.22    -0.88            
ECONOMY       past    3.20     -0.44                4.05        1.50                     4.64        6.49         5.71      1.31     1.10             
ECONOMY      present  4.22     -0.15                5.61        2.96         2.04        4.66        2.86                   0.50     0.15             
INFLATION    future   -0.99    1.09                -1.50        0.96                    -2.90       -1.46                   0.12     0.41             
INFLATION      NAN    -0.36    -0.12               -1.78       -0.28                    -0.94        0.58                   -1.68    -1.13            
INFLATION     past    -0.29    2.08      2.16      -2.28       -0.41                    -1.99        0.62                   -3.13    -3.46     -3.33  
INFLATION    present  -0.38    0.23                -1.65       -0.22                    -0.93        1.08                   -1.36    -1.09            
UNEMPLOYMENT future   1.31     -2.01                1.77       -1.23                     5.08        1.56                   0.44     -0.07            
UNEMPLOYMENT   NAN    1.25     -0.80               -0.26       -2.38                     2.75        1.79                   0.60     0.39             
UNEMPLOYMENT  past    2.34     -0.78                2.87       -0.36                     3.11        3.27                   0.40     -0.07            
UNEMPLOYMENT present  2.37     -3.36     -3.39      2.19       -1.42                     4.08        5.15         4.45      0.01     -0.78            
FINSECTOR    future   2.44     -0.51                1.72        0.45                     1.74        0.01                   3.66     2.49             
FINSECTOR      NAN    1.97     -0.89                2.70        0.03                     2.92        2.16                   4.01     1.74             
FINSECTOR     past    1.79     -0.79                1.33       -0.60                     1.99        1.09                   3.38     2.90      2.98   
FINSECTOR    present  3.41     0.08                 2.12        0.11                     2.67        1.25                   3.62     3.29             
PC1                   4.73     -0.61                5.19        1.66         1.66        5.04        2.97         2.97      2.53     2.22      2.47   
PC2                   0.48     -0.83               -0.03       -1.48                     0.85        0.85                   1.49     1.29             
PC3                   1.47     -0.74                1.74        1.25                     2.07        3.10                   -2.43    -3.06     -3.03  
PC4                   -0.97    -0.96               -1.68       -3.00                     0.96        2.34                   -2.77    -2.49            
PC5                   -0.55    2.13      2.13      -0.57        1.33                    -1.58       -0.10                   -0.60    -0.30            
PC6                   -0.19    -0.03               -1.10       -0.92                    -0.70       -0.55                   1.78     1.75             
------------------------------------------------------------------------------------------------------------------------------------------------------
Information available 30 day before release                                                                                                           


==> Tables/table_insample_horizon=60.txt <==

Significance of Sentiment Measures (t-stat)
======================================================================================================================================================
term          tense  GDP.uni GDP.cfnai GDP.lasso INDPRO.uni INDPRO.cfnai INDPRO.lasso PAYEMS.uni PAYEMS.cfnai PAYEMS.lasso CPI.uni CPI.cfnai CPI.lasso
------------------------------------------------------------------------------------------------------------------------------------------------------
OUTPUT       future   0.75     1.23                 2.55        2.28                     1.74        0.41                   -0.53    -0.58            
OUTPUT         NAN    2.16     0.91                 1.46        1.06                     2.04        0.76                   2.39     2.13             
OUTPUT        past    4.43     -0.10                5.11        3.93         3.33        3.35        0.61                   1.81     2.14             
OUTPUT       present  2.85     0.22                 5.60        3.42                     3.57        2.40                   1.54     1.47             
MONPOL       future   3.97     0.03                 5.52        2.66                     4.93        1.28                   1.62     0.94             
MONPOL         NAN    2.01     -0.75                2.11        0.78                     2.90        0.72                   3.08     2.51      2.42   
MONPOL        past    2.49     -0.70                3.41        2.28                     3.26        2.31                   2.03     1.89             
MONPOL       present  5.03     0.40                 4.83        2.53                     4.49        0.95                   2.42     1.75             
ECONOMY      future   2.89     0.83                 3.09        3.08                     2.61        2.51                   0.51     0.23             
ECONOMY        NAN    4.41     0.33                 2.84        1.68                     4.40        4.70                   -0.06    -0.85            
ECONOMY       past    3.32     -0.62                3.46        2.29                     4.45        5.32         5.00      1.62     1.26             
ECONOMY      present  3.91     0.20                 5.17        3.75         3.21        4.42        3.37         1.91      0.65     0.22             
INFLATION    future   -1.56    0.59                -1.90       -1.10                    -2.72       -1.29                   -0.53    -0.31            
INFLATION      NAN    -1.41    0.99                -1.53       -0.32                    -0.58        0.65                   -1.05    -0.59            
INFLATION     past    -2.25    -0.60               -0.59        0.53                    -2.89       -0.52                   -2.71    -2.22            
INFLATION    present  -0.41    1.26                -0.34        0.44                    -0.93        0.94                   -0.81    -0.53            
UNEMPLOYMENT future   -0.35    -1.93     -1.93      0.46       -1.55                     4.13        1.44                   -0.24    -0.91            
UNEMPLOYMENT   NAN    1.66     0.42                -0.68       -2.22                     2.42        0.80                   1.08     0.89             
UNEMPLOYMENT  past    1.75     -1.08                1.98       -0.32                     3.08        2.79                   0.29     -0.33            
UNEMPLOYMENT present  2.17     -1.39                1.70       -0.75                     3.65        4.02                   -0.03    -0.95            
FINSECTOR    future   1.63     -0.58                1.55        0.56                     1.89        0.81                   3.55     3.09             
FINSECTOR      NAN    2.46     -1.26                3.46        1.52                     3.28        2.24                   3.14     2.04             
FINSECTOR     past    2.10     -0.59                1.27        0.22                     1.83        1.21                   3.37     3.07      1.69   
FINSECTOR    present  2.67     0.46                 1.84        0.72                     2.39        1.43                   4.12     3.90      0.75   
PC1                   4.36     -0.41                4.57        2.41         2.41        4.69        2.91         2.91      2.50     2.30      2.47   
PC2                   0.54     -0.38                0.02       -0.82                     0.81        0.95                   1.89     1.88             
PC3                   1.08     0.54                 1.45        1.09                     2.08        3.63                   -2.30    -2.86     -2.76  
PC4                   -0.61    -0.85               -2.09       -2.71                     0.51        1.07                   -2.98    -2.85            
PC5                   -1.02    1.09      1.09       0.42        1.64                    -1.31        0.32                   -0.37    -0.09            
PC6                   0.08     0.45                -1.05       -1.09                    -1.30       -1.72                   1.54     1.71             
------------------------------------------------------------------------------------------------------------------------------------------------------
Information available 60 day before release                                                                                                           

